On Choosability with Separation of Planar Graphs with Forbidden Cycles

We study choosability with separation which is a constrained version of list coloring of graphs. A (k,d)-list assignment L on a graph G is a function that assigns to each vertex v a list L(v) of at least k colors and for any adjacent pair xy, the lists L(x) and L(y) share at most d colors. A graph G is (k,d)-choosable if there exists an L-coloring of G for every (k,d)-list assignment L. This concept is also known as choosability with separation. We prove that planar graphs without 4-cycles are (3,1)-choosable and that planar graphs without 5-cycles and 6-cycles are (3,1)-choosable. In addition, we give an alternative and slightly stronger proof that triangle-free planar graphs are $(3,1)$-choosable.

==> fig-defineX.tikz <==


\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes,snakes}

\def\e{1}
\def\xs{0.12}

\def\p{ (0,0)  node[precol] (a) {} }
\def\n{++(0,-1.1)}
\def\nn{++(0.5,-1.1)}
\def\orrr{++(\e,0) node{or} ++(\e,0) node[precol] () {}}
\def\xx{ +(-\xs,\xs)-- +(\xs,-\xs)  +(-\xs,-\xs)-- +(\xs,\xs)  +(0,0)}
\def\x{node[mix] {}}


\def\confA{
\draw 
\p
--  ++(\e,0)  node[two](x)  {}
--  ++(\e,0)  node[three](y)  {}
--  ++(\e,0)  node[three](z)  {}
(x)  \nn node  {(X1)}
;
\draw 
(a) ++(0,-0.6) node {$p_0$}
(x) ++(0,-0.6) node {$v_1$}
(y) ++(0,-0.6) node {$v_2$}
(z) ++(0,-0.6) node {$v_3$}
;
%\draw   (z) \xx (y) \xx;
\draw[dashed, rounded corners] (0.7*\e,-0.21*\e)  rectangle (1.3*\e,0.25*\e) ;
}

\def\confB{
\draw 
\p
--  ++(\e,0)  node[two](x)  {}
--  ++(\e,0)  node[three](y)  {}
--  ++(\e,0)  node[precol](z)  {}
(x)  \nn node  {(X1)}
;
\draw 
(a) ++(0,-0.6) node {$p_0$}
(x) ++(0,-0.6) node {$v_1$}
(y) ++(0,-0.6) node {$v_2$}
(z) ++(0,-0.6) node {$v_3$}
;
%\draw   (z) \xx (y) \xx;
\draw[dashed, rounded corners] (0.7*\e,-0.21*\e)  rectangle (1.3*\e,0.25*\e) ;
}

\def\confC{
\draw 
\p
--  ++(\e,0)  node[four](w)  {}
--  ++(\e,0)  node[three](x)  {}
--  ++(\e,0)  node[four](y)  {}
--  ++(\e,0)  node[four](z)  {}
(x) \n node  {(X3)}
;
\draw 
(a) ++(0,-0.6) node {$p_0$}
(w) ++(0,-0.6) node {$v_1$}
(x) ++(0,-0.6) node {$v_2$}
(y) ++(0,-0.6) node {$v_3$}
(z) ++(0,-0.6) node {$v_4$}
;
%\draw (a)\xx  (z) \xx (y) \xx;
\draw[dashed, rounded corners] (1.7*\e,-0.21*\e)  rectangle (2.3*\e,0.25*\e) ;
}

\def\confCC{
\draw 
\p
--  ++(\e,0)  node[four](w)  {}
--  ++(\e,0)  node[three](x)  {}
--  ++(\e,0)  node[five](y)  {}
--  ++(\e,0)  node[three](z)  {}
(x) \n node  {(X3)}
;
\draw 
(a) ++(0,-0.6) node {$p_0$}
(w) ++(0,-0.6) node {$v_1$}
(x) ++(0,-0.6) node {$v_2$}
(y) ++(0,-0.6) node {$v_3$}
(z) ++(0,-0.6) node {$v_4$}
;
%\draw (a)\xx  (z) \xx (y) \xx;
\draw[dashed, rounded corners] (1.7*\e,-0.21*\e)  rectangle (2.3*\e,0.25*\e) ;
}

\def\confD{
\draw 
\p
--  ++(\e,0)  node[two](w)  {}
--  ++(\e,0)  node[three](x)  {}
--  ++(\e,0)  node[two](y)  {}
(x) \n node  {(X1a)}
;
\draw 
(a) ++(0,-0.6) node {$p_0$}
(w) ++(0,-0.6) node {$v_1$}
(x) ++(0,-0.6) node {$v_2$}
(y) ++(0,-0.6) node {$v_3$}
;
\draw[dashed, rounded corners] (1.7*\e,-0.21*\e)  rectangle (2.3*\e,0.25*\e) ;
}

\def\confDD{
\draw 
\p
--  ++(\e,0)  node[two](w)  {}
--  ++(\e,0)  node[three](x)  {}
--  ++(\e,0)  node[two](y)  {}
--  ++(\e,0)  node[three](z)  {}
(x)  -- ++(60:\e)  node[three,label={left:$w$}](v)  {} -- (y)
(x) \n node  {(X1b)}
;
\draw 
(a) ++(0,-0.6) node {$p_0$}
(w) ++(0,-0.6) node {$v_1$}
(x) ++(0,-0.6) node {$v_2$}
(y) ++(0,-0.6) node {$v_3$}
(z) ++(0,-0.6) node {$v_4$}
;
\draw[dashed, rounded corners] (1.7*\e,-0.21*\e)  rectangle (3.3*\e,0.25*\e) ;
%\draw[dashed, rounded corners] (7.7*\e,-0.21*\e)  rectangle (9.3*\e,0.25*\e) ;
%\draw (y2)\xx  (y) \xx;
}

\def\confDDD{
\draw 
\p
--  ++(\e,0)  node[two](w)  {}
--  ++(\e,0)  node[three](x)  {}
--  ++(\e,0)  node[two](y)  {}
--  ++(\e,0)  node[precol](z)  {}
(x)  -- ++(60:\e)  node[three,label={left:$w$}](v)  {} -- (y)
(x) \n node  {(X1b)}
;
\draw 
(a) ++(0,-0.6) node {$p_0$}
(w) ++(0,-0.6) node {$v_1$}
(x) ++(0,-0.6) node {$v_2$}
(y) ++(0,-0.6) node {$v_3$}
(z) ++(0,-0.6) node {$v_4$}
;
\draw[dashed, rounded corners] (1.7*\e,-0.21*\e)  rectangle (3.3*\e,0.25*\e) ;
%\draw[dashed, rounded corners] (7.7*\e,-0.21*\e)  rectangle (9.3*\e,0.25*\e) ;
%\draw (y2)\xx  (y) \xx;
}

\def\confE{
\draw 
\p
--  ++(\e,0)  node[two](w)  {}
--  ++(\e,0)  node[three](x)  {}
--  ++(\e,0)  node[two](y)  {}
--  ++(\e,0)  node[three](z)  {}
--  ++(\e,0)  node[two](b)  {}
(y) \n node  {(X2)}
;
\draw 
(a) ++(0,-0.6) node {$p_0$}
(w) ++(0,-0.6) node {$v_1$}
(x) ++(0,-0.6) node {$v_2$}
(y) ++(0,-0.6) node {$v_3$}
(z) ++(0,-0.6) node {$v_4$}
(b) ++(0,-0.6) node {$v_5$}
(x) to[out=60,in=120] (z)
;
\draw[dashed, rounded corners] (1.7*\e,-0.2*\e)  rectangle (4.3*\e,0.25*\e) ;
}

\def\confEE{
\draw 
\p
--  ++(\e,0)  node[two](w)  {}
--  ++(\e,0)  node[three](x)  {}
--  ++(\e,0)  node[two](y)  {}
--  ++(\e,0)  node[three](z)  {}
--  ++(\e,0)  node[two](b)  {}
(y) \n node  {(X2)}
(z) -- ++(60:\e)  node[three,label={left:$w$}] {} -- (b)
;
\draw 
(a) ++(0,-0.6) node {$p_0$}
(w) ++(0,-0.6) node {$v_1$}
(x) ++(0,-0.6) node {$v_2$}
(y) ++(0,-0.6) node {$v_3$}
(z) ++(0,-0.6) node {$v_4$}
(b) ++(0,-0.6) node {$v_5$}
(x) to[out=60,in=120] (z)
;
\draw[dashed, rounded corners] (1.7*\e,-0.2*\e)  rectangle (4.3*\e,0.25*\e) ;
}

\def\confEEE{
\draw 
\p
--  ++(\e,0)  node[two](w)  {}
--  ++(\e,0)  node[three](x)  {}
--  ++(\e,0)  node[two](y)  {}
--  ++(\e,0)  node[three](z)  {}
--  ++(\e,0)  node[two](b)  {}
--  ++(\e,0)  node[three](c)  {}
(y) \n node  {(X2)}
;
\draw 
(a) ++(0,-0.6) node {$p_0$}
(w) ++(0,-0.6) node {$v_1$}
(x) ++(0,-0.6) node {$v_2$}
(y) ++(0,-0.6) node {$v_3$}
(z) ++(0,-0.6) node {$v_4$}
(b) ++(0,-0.6) node {$v_5$}
(c) ++(0,-0.6) node {$v_6=w$}
(x) to[out=60,in=120] (z)
(z) to[out=60,in=120] (c)
;
\draw[dashed, rounded corners] (1.7*\e,-0.2*\e)  rectangle (4.3*\e,0.25*\e) ;
}

\begin{tikzpicture}
[insep/.style={inner sep=1.7pt, outer sep=0pt, circle, fill}, 
noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
empty/.style={inner sep=0pt, outer sep=1.8pt, circle},
two/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
]

%\begin{scope}[xshift=0cm, yshift =  0cm]  \confA \end{scope}
%\begin{scope}[xshift=0cm, yshift =  -2cm]  \confB \end{scope}
\begin{scope}[xshift=0cm, yshift = -0cm]  \confD \end{scope}
\begin{scope}[xshift=0cm, yshift = -3cm]  \confDD \end{scope}
\begin{scope}[xshift=0cm, yshift = -6cm]  \confDDD \end{scope}


\begin{scope}[xshift=6cm, yshift = 0cm]  \confE \end{scope}
\begin{scope}[xshift=6cm, yshift = -3cm]  \confEE \end{scope}
\begin{scope}[xshift=6cm, yshift = -6cm]  \confEEE \end{scope}
\end{tikzpicture}



==> fig-discharginghelp.tikz <==

\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes}

%\filldraw[red] (0,0) circle (3pt);
%\draw[help lines, step=0.5] (0,-2) grid (4,2.5);

\def\e{1.5}
\def\et{0.5*\e}


\def\confCBP{
\draw  
(0,0)   node[precol, label=below:$z_1$] (z1) {}
-- ++(-30:\e)   node[precol, label=below:$x$] (x) {}
-- ++(90:\e)   node[precol, label=left:$y$] (y) {}
-- (z1)
(y) -- ++(70:\et)
(y) -- ++(110:\et)
(x) -- ++(30:\e)   node[precol, label=below:$z_2$] (z2) {}
--(y)
 (z1) -- ++(210:\e)   node[precol, label=right:$z_0$] (z0) {}
-- ++(90:\e)   node[precol, label=right:$w_0$] (w0) {}
--(z1)
 (z2) -- ++(-30:\e)   node[precol, label=below:$z_3$] (z3) {}
-- ++(90:\e)   node[precol, label=left:$w_3$] (w1) {}
--(z2)
(z1) ++(0:0.55*\e) node{$f_1$}
(z1) ++(180:0.55*\e) node{$s_0$}
(z1) ++(290:0.7*\e) node{$f$}
(z2) ++(0:0.55*\e) node{$s_3$}
(z2) ++(180:0.55*\e) node{$f_2$}
;
\draw[dashed]
(z0) -- ++(150:\e)   node[precol, label=below:$ $] (t0) {}
--(w0)
(t0) ++(0:0.55*\e) node{$t_0$}
(z0) ++(270:0.55*\e) node{$h_0$}
(z0)   {}
-- ++(-60:\e)   node[precol, label=below:$ $]  {}
-- ++(180:\e)   node[precol, label=left:$ $]  {}
--(z0)
;

}



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{tikzpicture}
[insep/.style={inner sep=1.7pt, outer sep=0pt, circle, fill}, 
noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
]




\begin{scope}[xshift=0cm,yshift=0cm]
\confCBP
\end{scope}


\end{tikzpicture}



==> fig-discharginghelp_c3.tikz <==

\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes}

%\filldraw[red] (0,0) circle (3pt);
%\draw[help lines, step=0.5] (0,-2) grid (4,2.5);

\def\e{1.5}
\def\et{0.5*\e}


\def\confA{
\draw  
(0,0)   node[precol, label=below:$y$] (y) {}
-- ++(0:\e)   node[precol, label=below:$z$] (z) {}
-- ++(120:\e)   node[precol, label=left:$x$] (x) {}
-- (y)
(x) -- ++(90:\et)
(z) -- ++(0:\e)   node[precol, label=below:$z_2$] (z2) {}
 (y) -- ++(180:\e)   node[precol, label=below:$v$] (v) {}
-- ++(60:\e)   node[precol, label=right:$u$] (u) {}
--(y)
 (z2) -- ++(120:\e)   node[precol, label=above:$z_3$] (z3) {}
--(z)
(y) ++(30:0.55*\e) node{$t$}
(y) ++(150:0.55*\e) node{$s_0$}
(y) ++(290:0.7*\e) node{$f$}
(z) ++(30:0.55*\e) node{$s_2$}
;
\draw[dashed]
(u) -- ++(60:\et)
(v)  -- ++(120:\e)   node[precol, label=below:$ $] (t) {} -- (u)
(t) -- ++(150:\et)
(v) ++(90:0.55*\e) node{$t_0$}
(v)  -- ++(180:\e)   node[precol, label=below:$ $] (t1) {}
 -- ++(300:\e)   node[precol, label=below:$ $] (t2) {}
 -- (v)
(v) ++(215:0.55*\e) node{$s_{-1}$}
;

\draw
(y) ++ (0,-2) node {(a)}
;
}

\def\confB{
\draw  
(0,0)   node[precol, label=below:$y$] (y) {}
-- ++(0:\e)   node[precol, label=below:$z$] (z) {}
-- ++(120:\e)   node[precol, label=left:$x$] (x) {}
-- (y)
(x) -- ++(90:\et)
(z) -- ++(0:\et)
(z) -- ++(60:\et)
 (y) -- ++(180:\e)   node[precol, label=below:$v$] (v) {}
-- ++(60:\e)   node[precol, label=right:$u$] (u) {}
--(y)
(y) ++(30:0.55*\e) node{$t$}
(y) ++(150:0.55*\e) node{$s_0$}
(y) ++(290:0.7*\e) node{$f$}

(u) -- ++(60:\et)
(u) -- ++(120:\et)
(v) ++(90:0.55*\e) node{$t_0$}
(v)  -- ++(180:\e)   node[precol, label=above right:$w$] (w) {}
 -- ++(300:\e)   node[precol, label=below:$ $] (t2) {}
 -- (v)
(t2)  -- ++(180:\e)   node[precol, label=below:$ $](t)  {} -- (w)
(v) ++(215:0.55*\e) node{$s_{-1}$}
(t2) ++(140:0.55*\e) node{$t_{-1}$}
(t) -- ++(210:\et)
;
\draw[dashed]
(t2) -- ++(-60:\et)
(w)  -- ++(90:\e)   node[precol, label=above right:$ $] (ws) {}
 -- ++(210:\e)   node[precol, label=below:$ $] (t2s) {}
 -- (w)
(w) ++(120:0.55*\e) node{$t'$}
(ws) -- ++(60:\et)
(t2s) -- ++(160:\et)
(t2s) -- ++(200:\et)
;

\draw
(y) ++ (0,-2) node {(b)}
;
}


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{tikzpicture}
[insep/.style={inner sep=1.7pt, outer sep=0pt, circle, fill}, 
noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
]




\begin{scope}[xshift=0cm,yshift=0cm]
\confA
\end{scope}

\begin{scope}[xshift=9cm,yshift=0cm]
\confB
\end{scope}

\end{tikzpicture}



==> fig-not32.tikz <==

\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes}

%\filldraw[red] (0,0) circle (3pt);
%\draw[help lines, step=0.5] (0,-2) grid (4,2.5);

\def\e{1.3}
\def\a{0.4}
\def\et{0.5*\e}
\def\rs{-0.8}

%%%%%%%%%%%%%%%%%%%%% THIS IS JUST A BACKUP WIT LABELS
\def\confOLD{
\draw  
(0,0)   node[precol, label=below:$a;12a$] (a) {}
-- ++ (0:\e)   node[precol, label=below:$b;12b$] (b) {}
-- ++ (120:\e)   node[precol, label=below:$c;123$] (c) {} -- (a)
(c) -- ++ (90:\e)   node[precol, label=below:$d;3xy$] (d) {}
 -- ++ (90:\e)   node[precol, label=below:$e;4xy$] (e) {}
 -- ++ (210:\e)   node[precol, label=below:$f;5xy$] (f) {} -- (d)
(f)  -- ++ (180:\e)   node[precol, label=below:$g;5zw$] (g) {}
  -- ++ (210:\e)   node[precol, label=below:$h;7zw$] (h) {}
  -- ++ (90:\e)   node[precol, label=below:$i;6zw$] (i) {} -- (g)
(i)   -- ++ (90:\e)   node[precol, label=below:$j;6rs$] (j) {} 
  -- ++ (60:\e)   node[precol, label=below:$k;xrs$] (k) {}
  -- ++ (180:\e)   node[precol, label=below:$l;ars$] (l) {} -- (j)
(h)   -- ++ (270:\e)   node[precol, label=below:$m;7rs$] (m) {} 
  -- ++ (300:\e)   node[precol, label=below:$n;yrs$] (n) {} 
  -- ++ (180:\e)   node[precol, label=below:$o;ars$] (o) {} -- (m)
(e)   -- ++ (90:\e)   node[precol, label=below:$p;124$] (p) {} 
  -- ++ (60:\e)   node[precol, label=below:$q;b12$] (q) {}
  -- ++ (180:\e)   node[precol, label=below:$r;a12$] (r) {} -- (p)

(c)  ++(0:3*\e)   node[precol, label=below:$s;12r$] (s) {} 
  -- ++ (-60:\e)   node[precol, label=below:$t;b16$] (t) {}
  -- ++ (180:\e)   node[precol, label=below:$u;x12$] (u) {} -- (s)
  -- ++ (90:\e)   node[precol, label=below:$v;34r$] (v) {}
  -- ++ (90:\e)   node[precol, label=below:$w;34s$] (w) {}
  -- ++ (90:\e)   node[precol, label=below:$x;12s$] (x) {}
  -- ++ (60:\e)   node[precol, label=below:$y;12b$] (y) {}
  -- ++ (180:\e)   node[precol, label=below:$z;12y$] (z) {} -- (x)

(v)   -- ++ (180:\e)   node[precol, label=below:$aa;489$] (aa) {} 
  -- ++ (180:\e)   node[precol, label=below:$bb;789$] (bb) {} 
  -- ++ (-60:\e)   node[precol, label=below:$cc;x89$] (cc) {} -- (aa)

(w)   -- ++ (180:\e)   node[precol, label=below:$dd;356$] (dd) {} 
  -- ++ (180:\e)   node[precol, label=below:$ee;567$] (ee) {} 
  -- ++ (60:\e)   node[precol, label=below:$ff;y56$] (ff) {} -- (dd)

(v)    -- ++ (30:\e)   node[precol, label=below:$gg;349$] (gg) {} --(w)
(gg)   -- ++ (0:\e)   node[precol, label=below:$hh;129$] (hh) {} 
   -- ++ (30:\e)   node[precol, label=below:$ii;127$] (ii) {} 
   -- ++ (270:\e)   node[precol, label=below:$jj;128$] (jj) {} -- (hh)

(ii)    -- ++ (90:\e)   node[precol, label=below:$kk;567$] (kk) {} 
    -- ++ (60:\e)   node[precol, label=below:$ll;b56$] (ll) {} 
    -- ++ (180:\e)   node[precol, label=below:$mm;456$] (mm) {}  -- (kk)
(jj)    -- ++ (270:\e)   node[precol, label=below:$nn;568$] (nn) {} 
    -- ++ (300:\e)   node[precol, label=below:$oo;b56$] (oo) {} 
    -- ++ (180:\e)   node[precol, label=below:$pp;356$] (pp) {}  -- (nn)

(ee)--(bb)
(ff)--(e) --(k)
(cc)--(d) -- (n)
(e) to[out = 60, in=180] (z)
(d) to[out = -60, in=180] (u)
(mm) --(w)
(pp)--(v)

(hh) ++ (0:3*\e)   node[precol, label=below:$xx;b$] (xx) {}  
(g) ++ (180:3*\e)   node[precol, label=below:$yy;a$] (yy) {}  

(yy) -- (o)
(yy) -- (l)
(xx) --(ll)
(xx) --(oo)
(yy) to[out=90,in=150,looseness=1.4] (r)
(yy) to[out=270,in=210,looseness=1.4] (a)

(xx) to[out=90,in=30,looseness=1.4] (q)
(xx) to[out=270,in=-30,looseness=1.4] (b)
(xx) to[out=90,in=30,looseness=1.4] (y)
(xx) to[out=270,in=-30,looseness=1.4] (t)
;
}
%%%%%%%%%%%%%%% THIS IS THE USED ONE

\def\confA{
\draw  
(0,0)   node[precol, label=below:$a12$] (a) {}
-- ++ (0:\e)   node[precol, label=below:$b12$] (b) {}
-- ++ (120:\e)   node[precol, label=left:$312$] (c) {} -- (a)
(c) -- ++ (90:\e)   node[precol, label=left:$3xy$] (d) {}
 -- ++ (90:\e)   node[precol, label=left:$4xy$] (e) {}
 -- ++ (210:\e)   node[precol, label=right:$5xy$] (f) {} -- (d)
(f)  -- ++ (180:\e)   node[precol, label=below:$5zw$] (g) {}
  -- ++ (210:\e)   node[precol, label=left:$7zw$] (h) {}
  -- ++ (90:\e)   node[precol, label=left:$6zw$] (i) {} -- (g)
(i)   -- ++ (90:\e)   node[precol, label=right:$6rs$] (j) {} 
  -- ++ (60:\e)   node[precol, label=above:$xrs$] (k) {}
  -- ++ (180:\e)   node[precol, label=above:$ars$] (l) {} -- (j)
(h)   -- ++ (270:\e)   node[precol, label=right:$7rs$] (m) {} 
  -- ++ (300:\e)   node[precol, label=below:$yrs$] (n) {} 
  -- ++ (180:\e)   node[precol, label=below:$ars$] (o) {} -- (m)
(e)   -- ++ (90:\e)   node[precol, label=left:$412$] (p) {} 
  -- ++ (60:\e)   node[precol, label=above:$b12$] (q) {}
  -- ++ (180:\e)   node[precol, label=above:$a12$] (r) {} -- (p)

(c)  ++(0:3*\e)   node[precol, label=right:$r12$] (s) {} 
  -- ++ (-60:\e)   node[precol, label=below:$b12$] (t) {}
  -- ++ (180:\e)   node[precol, label=below:$x12$] (u) {} -- (s)
  -- ++ (90:\e)   node[precol, label=below left:$r34$] (v) {}
  -- ++ (90:\e)   node[precol, label=right:$s34$] (w) {}
  -- ++ (90:\e)   node[precol, label=right:$12s$] (x) {}
  -- ++ (60:\e)   node[precol, label=above:$12b$] (y) {}
  -- ++ (180:\e)   node[precol, label=above:$12y$] (z) {} -- (x)

(v)   -- ++ (180:\e)   node[precol, label=above:$489$] (aa) {} 
  -- ++ (180:\e)   node[precol, label=left:$789$] (bb) {} 
  -- ++ (-60:\e)   node[precol, label=below:$x89$] (cc) {} -- (aa)

(w)   -- ++ (180:\e)   node[precol, label=below:$356$] (dd) {} 
  -- ++ (180:\e)   node[precol, label=left:$567$] (ee) {} 
  -- ++ (60:\e)   node[precol, label=above:$y56$] (ff) {} -- (dd)

(v)    -- ++ (30:\e)   node[precol, label=below:$934$] (gg) {} --(w)
(gg)   -- ++ (0:\e)   node[precol, label=below:$912$] (hh) {} 
   -- ++ (30:\e)   node[precol, label=right:$712$] (ii) {} 
   -- ++ (270:\e)   node[precol, label=right:$812$] (jj) {} -- (hh)

(ii)    -- ++ (90:\e)   node[precol, label=right:$756$] (kk) {} 
    -- ++ (60:\e)   node[precol, label=above:$b56$] (ll) {} 
    -- ++ (180:\e)   node[precol, label=above:$456$] (mm) {}  -- (kk)

(jj)    -- ++ (270:\e)   node[precol, label=right:$856$] (nn) {} 
    -- ++ (300:\e)   node[precol, label=below:$b56$] (oo) {} 
    -- ++ (180:\e)   node[precol, label=below:$356$] (pp) {}  -- (nn)

(ee)--(bb)
(ff)--(e) --(k)
(cc)--(d) -- (n)
(e) to[out = 60, in=180] (z)
(d) to[out = -60, in=180] (u)
(mm) --(w)
(pp)--(v)

(hh) ++ (0:3*\e)   node[precol, label=right:$b$] (xx) {}  
(g) ++ (180:3*\e)   node[precol, label=left:$a$] (yy) {}  

(yy) -- (o)
(yy) -- (l)
(xx) --(ll)
(xx) --(oo)
(yy) to[out=90,in=150,looseness=1.4] (r)
(yy) to[out=270,in=210,looseness=1.4] (a)

(xx) to[out=90,in=30,looseness=1.3] (q)
(xx) to[out=270,in=-30,looseness=1.3] (b)
(xx) to[out=90,in=30,looseness=1.4] (y)
(xx) to[out=270,in=-30,looseness=1.4] (t)
;
}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{tikzpicture}
[insep/.style={inner sep=1.7pt, outer sep=0pt, circle, fill}, 
noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
]

\clip(-6.2,-1.6) rectangle (11.3,7.8);
\begin{scope}[xshift=0cm]
\confA
\end{scope}



\end{tikzpicture}



==> fig-notgeneralize.pgf <==


\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes,snakes}

\def\e{1.2}


\begin{tikzpicture}
[insep/.style={inner sep=1.7pt, outer sep=0pt, circle, fill}, noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
empty/.style={inner sep=0pt, outer sep=1.8pt, circle},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
mixx/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=gray},
]
%\draw (-1.7,-0.3) rectangle (3,1.5);
\draw 
(0,0)  node[insep,label={below:$\{a\}$}](v5)  {} --
++(0:\e)  node[insep,label={below:$\{b\} $}](v4)  {}  --
++(120:\e)  node[mix,label={above:$\{a,b\}$}](v3)  {}  --(v5)
;

\draw 
(4,0)  node[insep,label={below:$\{a\}$}](v1)  {} --
++(0:\e)  node[insep,label={below:$\{b\} $}](v2)  {}  --
++(60:\e)  node[mix,label={right:$\{b,x\}$}](x)  {} 
(v1)-- ++(120:\e)  node[mix,label={left:$\{a,y\}$}](y)  {} 
(v1)-- ++(60:\e)  node[three,label={below:$\{a,z,b\}$}](z)  {} --(v2)
(z) --++(90:\e)  node[three,label={right:$\{x,z,y\}$}](q){} --(y)
(q)--(x)
;

\draw 
(9.5,-2)  node[insep,label={below:$\{a\}$}](v1)  {} --
++(0:\e)  node[insep,label={below:$\{b\} $}](v2)  {}  --
++(60:\e)  node[mix,label={right:$\{b,x\}$}](x)  {} 
(v1)-- ++(120:\e)  node[mix,label={left:$\{a,y\}$}](y)  {} 
(v1)-- ++(60:\e)  node[three,label={below:$\{a,z,b\}$}](z)  {} --(v2)
(z) --++(60:\e)  node[three,label={right:$\{x,z,w\}$}](q){} --(x)
(z) --++(120:\e)  node[three,label={left:$\{y,z,k\}$}](p){} --(y)
(q) --++(120:\e)  node[mix,label={above:$\{w,k\}$}]{} --(p)
;

\draw 
(2,-4.5)  node[insep,label={below:$\{a\}$}](a)  {} --
++(180:\e)  node[insep,label={below:$\{b\} $}](b)  {}  --
++(180:\e)  node[insep,label={below:$\{c\}$}](c)  {} 
(b) -- ++(90:\e)  node[three,label={above:$\{b,x,y\}$}](z)  {} 
(c) -- ++(90:\e)  node[mix,label={left:$\{c,x\}$}](x)  {} -- (z) 
(a) -- ++(90:\e)  node[mix,label={right:$\{a,y\}$}](x)  {} -- (z) 
;

\draw 
(7.5,-4.5)  node[insep,label={below:$\{a\}$}](a)  {} --
++(180:\e)  node[insep,label={below:$\{b\} $}](b)  {}  --
++(180:\e)  node[insep,label={below:$\{c\}$}](c)  {} 
(b) -- ++(60:\e)  node[three,label={right:$\{b,a,y\}$}](y)  {} -- (a) 
(b) -- ++(120:\e)  node[three,label={left:$\{c,b,x\}$}](x)  {} -- (c) 
(x) -- ++(60:\e)  node[mix,label={right:$\{x,y\}$}](x)  {} -- (y) 
;
\end{tikzpicture}


==> fig-reducible56-noted.pgf <==

\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes}

%\filldraw[red] (0,0) circle (3pt);
%\draw[help lines, step=0.5] (0,-2) grid (4,2.5);

\def\e{1}
\def\et{0.5*\e}

\def\confA{
\draw  
(0,0)   node[precol, label=below:$v_1$] (a) {}
-- ++(\e,0)   node[precol, label=below:$v_2$] (b) {}
-- ++(0,\e)   node[precol, label=above:$v_3$] (c) {}
-- ++(-\e,0)   node[precol, label=above:$v_4$] (d) {}
-- (a)
(a) -- ++(235:\et)
(b) -- ++(-45:\et)
(c) -- ++(45:\et)
(d) -- ++(135:\et)
;
\draw
(0.5*\e,-1) node {(C2)}
;
}


\def\confB{
\draw  
(0,0)   node[precol, label=below:$y$] (a) {}
-- ++(\e,0)   node[precol, label=below:$z$] (b) {}
-- ++(120:\e)   node[precol, label=right:$x$] (c) {}
-- (a)
(a) -- ++(210:\et)
(b) -- ++(-30:\et)
(c) -- ++(90:\et)
(c) -- ++(70:\et)
(c) -- ++(110:\et)
;
\draw
(0.5*\e,-1) node {(C3)}
;
}


\def\confC{
\draw  
(0,\e)   node[precol, label=below:$x$] (a) {}
-- ++(\e,0)   node[precol, label=below:$y$] (b) {}
-- ++(120:\e)   node[precol, label=right:$z_1$] (c) {}
-- (a)
(a) -- ++(180:\et)
(b) -- ++(0:\et)
(c) -- ++(90:\et)
(a) -- ++(-60:\e)   node[precol, label=right:$z_2$] (d) {} -- (b)
(d) -- ++(270:\et)
;
\draw
(0.5*\e,-1) node {(C4)}
;
}


\def\confD{
\draw  
(0,\e)   node[precol, label=left:$x$] (a) {}
-- ++(\e,0)   node[precol, label=below:$y$] (b) {}
-- ++(120:\e)   node[precol, label=right:$z_1$] (c) {}
-- (a)
(b) -- ++(0:\e)  node[precol, label=below:$w$] (w) {}
(c) -- ++(90:\et)
(c) -- ++(70:\et)
(c) -- ++(110:\et)
(a) -- ++(-60:\e)   node[precol, label=right:$z_2$] (d) {} -- (b)
(d) -- ++(270:\et)
(d) -- ++(-70:\et)
(d) -- ++(-110:\et)
;
\draw
(0.5*\e,-1) node {(C5)}
;
}



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{tikzpicture}
[insep/.style={inner sep=1.7pt, outer sep=0pt, circle, fill}, 
noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
]


\begin{scope}[xshift=-3cm]
\confA
\end{scope}

\begin{scope}[xshift=0cm]
\confB
\end{scope}

\begin{scope}[xshift=3cm]
\confC
\end{scope}

\begin{scope}[xshift=6cm]
\confD
\end{scope}




\begin{scope}[xshift=4cm,yshift=-4cm]
%\confF
\end{scope}


\end{tikzpicture}



==> fig-reducible56.tikz <==

\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes}

%\filldraw[red] (0,0) circle (3pt);
%\draw[help lines, step=0.5] (0,-2) grid (4,2.5);

\def\e{1}
\def\et{0.5*\e}

\def\confR{
\draw  
(0,0.5*\e)   node[precol, label=left:$p$] (a) {}
-- ++(-30:\e)   node[precol, label=below:$ $] (b) {}
-- ++(90:\e)   node[precol, label=below:$ $] (c) {}
-- (a)
;
\draw
(0.5*\e,-1) node {(C1)}
;
}

\def\confA{
\draw  
(0,0)   node[precol, label=below:$ $] (a) {}
-- ++(\e,0)   node[precol, label=below:$ $] (b) {}
-- ++(0,\e)   node[precol, label=below:$ $] (c) {}
-- ++(-\e,0)   node[precol, label=below:$ $] (d) {}
-- (a)
(a) -- ++(235:\et)
(b) -- ++(-45:\et)
(c) -- ++(45:\et)
(d) -- ++(135:\et)
;
\draw
(0.5*\e,-1) node {(C2)}
;
}

\def\confB{
\draw  
(0,0)   node[precol, label=below:$ $] (a) {}
-- ++(\e,0)   node[precol, label=below:$ $] (b) {}
-- ++(120:\e)   node[precol, label=below:$ $] (c) {}
-- (a)
(a) -- ++(210:\et)
(b) -- ++(-30:\et)
(c) -- ++(90:\et)
(c) -- ++(70:\et)
(c) -- ++(110:\et)
;
\draw
(0.5*\e,-1) node {(C3)}
;
}


\def\confC{
\draw  
(0,\e)   node[precol, label=below:$ $] (a) {}
-- ++(\e,0)   node[precol, label=below:$ $] (b) {}
-- ++(120:\e)   node[precol, label=below:$ $] (c) {}
-- (a)
(a) -- ++(180:\et)
(b) -- ++(0:\et)
(c) -- ++(90:\et)
(a) -- ++(-60:\e)   node[precol, label=below:$ $] (d) {} -- (b)
(d) -- ++(270:\et)
;
\draw
(0.5*\e,-1) node {(C4)}
;
}


\def\confD{
\draw  
(0,\e)   node[precol, label=below:$ $] (a) {}
-- ++(\e,0)   node[precol, label=below:$ $] (b) {}
-- ++(120:\e)   node[precol, label=below:$ $] (c) {}
-- (a)
(b) -- ++(0:\et)
(c) -- ++(90:\et)
(c) -- ++(70:\et)
(c) -- ++(110:\et)
(a) -- ++(-60:\e)   node[precol, label=below:$ $] (d) {} -- (b)
(d) -- ++(270:\et)
(d) -- ++(-70:\et)
(d) -- ++(-110:\et)
;
\draw
(0.5*\e,-1) node {(C5)}
;
}

\def\confE{
\draw  
(-0.4*\e,0)   node[precol, label=below:$ $] (a) {}
-- ++(30:\e)   node[precol, label=below:$ $] (b) {}
-- ++(-30:\e)   node[precol, label=below:$ $] (c) {}
-- (a)
(c) -- ++(-30:\et)
(c) -- ++(-10:\et)
(c) -- ++(-50:\et)
(b) -- ++(90:\e)   node[precol, label=below:$ $] (d) {} -- (a)
(d) -- (c)
(d) -- ++(90:\et)
(a) -- ++(210:\et)
(a) -- ++(190:\et)
(a) -- ++(230:\et)
;
\draw
(0.5*\e,-1) node {(C6)}
;
}


\def\confF{
\draw  
(0.5*\e,0.5*\e)   node[precol, label=below:$ $] (a) {}
(a) -- ++(0:\et)
(a) to[out=120,in=240,looseness=50] (a)


(3.5*\e,0.5*\e)   node[precol, label=below:$ $] (a) {}
(a) to[out=120,in=240,looseness=50] (a)
(a)
-- ++(-30:\e)   node[precol, label=below:$ $] (b) {}
-- ++(90:\e)   node[precol, label=below:$ $] (c) {}
-- (a)
(b) -- ++(-60:\et)
(c) -- ++(60:\et)
(c) -- ++(80:\et)
(c) -- ++(40:\et)


(6.5*\e,0.5*\e)   node[precol, label=below:$ $] (a) {}
(a) to[out=120,in=240,looseness=50] (a)
(a)
-- ++(-45:\e)   node[precol, label=below:$ $] (b) {}
-- ++(45:\e)   node[precol, label=below:$ $] (c) {}
-- ++(135:\e)   node[precol, label=below:$ $] (d) {}
-- (a)
(b) -- ++(-90:\et)
(c) -- ++(0:\et)
(d) -- ++(90:\et)
;

\draw
(1.5*\e,0.5*\e) node {$\Rightarrow$}
;

\draw
(1.5*\e,-1) node {(f)}
;
}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{tikzpicture}
[insep/.style={inner sep=1.7pt, outer sep=0pt, circle, fill}, 
noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
]


\begin{scope}[xshift=0cm]
\confR
\end{scope}

\begin{scope}[xshift=3cm]
\confA
\end{scope}

\begin{scope}[xshift=6cm]
\confB
\end{scope}

\begin{scope}[xshift=0cm,yshift=-4cm]
\confC
\end{scope}

\begin{scope}[xshift=3cm,yshift=-4cm]
\confD
\end{scope}

\begin{scope}[xshift=6cm,yshift=-4cm]
\confE
\end{scope}



\begin{scope}[xshift=4cm,yshift=-4cm]
%\confF
\end{scope}


\end{tikzpicture}



==> fig-reducible56plus.tikz <==

\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes}

%\filldraw[red] (0,0) circle (3pt);
%\draw[help lines, step=0.5] (0,-2) grid (4,2.5);

\def\e{1}
\def\et{0.5*\e}


\def\confBB{
\draw  
(0,0)   node[precol, label=below:$ $] (a) {}
-- ++(\e,0)   node[precol, label=below:$ $] (b) {}
-- ++(120:\e)   node[precol, label=below:$ $] (c) {}
-- (a)
(a) -- ++(210:\et)
(c) -- ++(90:\et)
(c) -- ++(70:\et)
(c) -- ++(110:\et)
(\e,0)   node[precol, label=below:$ $] (a) {}
-- ++(\e,0)   node[precol, label=below:$ $] (b) {}
-- ++(120:\e)   node[precol, label=below:$ $] (c) {}
-- (a)
(b) -- ++(-30:\et)
(c) -- ++(90:\et)
(c) -- ++(70:\et)
(c) -- ++(110:\et)
;
\draw
(1*\e,-1) node {(C12)}
;
}

\def\confBBB{
\draw  
(0,0)   node[precol, label=below:$ $] (a) {}
-- ++(\e,0)   node[precol, label=below:$ $] (b) {}
-- ++(120:\e)   node[precol, label=below:$ $] (c) {}
-- (a)
(a) -- ++(210:\et)
(c) -- ++(90:\et)
(c) -- ++(70:\et)
(c) -- ++(110:\et)
(\e,0)   node[precol, label=below:$ $] (a) {}
-- ++(\e,0)   node[precol, label=below:$ $] (b) {}
-- ++(120:\e)   node[precol, label=below:$ $] (c) {}
-- (a)
(c) -- ++(90:\et)
(c) -- ++(70:\et)
(c) -- ++(110:\et)
(2*\e,0)   node[precol, label=below:$ $] (a) {}
-- ++(\e,0)   node[precol, label=below:$ $] (b) {}
-- ++(120:\e)   node[precol, label=below:$ $] (c) {}
-- (a)
(b) -- ++(-30:\et)
(c) -- ++(90:\et)
(c) -- ++(70:\et)
(c) -- ++(110:\et)
;
\draw
(1.5*\e,-1) node {(C13)}
;
}


\def\confCBB{
\draw  
(0,0)   node[precol, label=below:$ $] (a) {}
-- ++(\e,0)   node[precol, label=below:$ $] (b) {}
-- ++(120:\e)   node[precol, label=below:$ $] (c) {}
-- (a)
(c) -- ++(90:\et)
(c) -- ++(70:\et)
(c) -- ++(110:\et)
(\e,0)   node[precol, label=below:$ $] (a) {}
-- ++(\e,0)   node[precol, label=below:$ $] (b) {}
-- ++(120:\e)   node[precol, label=below:$ $] (c) {}
-- (a)
(b) -- ++(-30:\et)
(c) -- ++(90:\et)
(c) -- ++(70:\et)
(c) -- ++(110:\et)
(0,0)  node[precol, label=below:$ $] (a) {}
-- ++(225:\e)   node[precol, label=below:$ $] (b) {}
-- ++(135:\e)   node[precol, label=below:$ $] (c) {}
-- ++(45:\e)   node[precol, label=below:$ $] (d) {}
-- (a)
(b) -- ++(270:\et)
(c) -- ++(180:\et)
(d) -- ++(90:\et)
;
\draw
(0.5*\e,-1) node {(abb)}
;
}


\def\confCB{
\draw  
(0,0)   node[precol, label=below:$ $] (a) {}
-- ++(\e,0)   node[precol, label=below:$ $] (b) {}
-- ++(120:\e)   node[precol, label=below:$ $] (c) {}
-- (a)
(c) -- ++(90:\et)
(c) -- ++(70:\et)
(c) -- ++(110:\et)
(b) -- ++(-30:\et)
(0,0)  node[precol, label=below:$ $] (a) {}
-- ++(225:\e)   node[precol, label=below:$ $] (b) {}
-- ++(135:\e)   node[precol, label=below:$ $] (c) {}
-- ++(45:\e)   node[precol, label=below:$ $] (d) {}
-- (a)
(b) -- ++(270:\et)
(c) -- ++(180:\et)
(d) -- ++(90:\et)
;
\draw
(0.5*\e,-1) node {(C11)}
;
}

\def\confCBP{
\draw  
(0,0)   node[precol, label=below:$ $] (a) {}
-- ++(-30:\e)   node[precol, label=below:$ $] (b) {}
-- ++(90:\e)   node[precol, label=below:$ $] (c) {}
-- (a)
(c) -- ++(90:\et)
(c) -- ++(70:\et)
(c) -- ++(110:\et)
(b) -- ++(30:\e)   node[precol, label=below:$ $] (d) {}
--(c)
(d) -- ++(0:\et)
(d) -- ++(20:\et)
(d) -- ++(-20:\et)
(0,0)  node[precol, label=below:$ $] (a) {}
-- ++(225:\e)   node[precol, label=below:$ $] (b) {}
-- ++(135:\e)   node[precol, label=below:$ $] (c) {}
-- ++(45:\e)   node[precol, label=below:$ $] (d) {}
-- (a)
(b) -- ++(270:\et)
(c) -- ++(180:\et)
(d) -- ++(90:\et)
;
\draw
(0.5*\e,-1) node {(C??)}
;
}

\def\confCBP{
\draw  
(0,1)   node[precol, label=below:$ $] (a) {}
-- ++(-30:\e)   node[precol, label=below:$ $] (b) {}
-- ++(90:\e)   node[precol, label=below:$ $] (c) {}
-- (a)
(c) -- ++(90:\et)
(b) -- ++(-90:\et)
(b) -- ++(30:\e)   node[precol, label=below:$ $] (d) {}
--(c)
(d) -- ++(0:\et)
(a)
-- ++(210:\e)   node[precol, label=below:$ $] (b) {}
-- ++(90:\e)   node[precol, label=below:$ $] (c) {}
-- (a)
(b) -- ++(240:\et)
(b) -- ++(220:\et)
(b) -- ++(260:\et)
(c) -- ++(120:\et)
;
\draw
(0.5*\e,-1) node {(C10)}
;
}

\def\confC{
\draw  
(0,\e)   node[precol, label=below:$ $] (a) {}
-- ++(\e,0)   node[precol, label=below:$ $] (b) {}
-- ++(120:\e)   node[precol, label=below:$ $] (c) {}
-- (a)
(a) -- ++(180:\et)
(c) -- ++(90:\et)
(a) -- ++(-60:\e)   node[precol, label=below:$ $] (d) {} -- (b)
(d) -- ++(270:\et)
(b) -- ++(30:\e)   node[precol, label=below:$ $] (y) {}
-- ++(270:\e)   node[precol, label=below:$ $] (x) {}
-- (b)
(y) -- ++(60:\et)
(y) -- ++(40:\et)
(y) -- ++(80:\et)
(x) -- ++(-60:\et)
;
\draw
(1*\e,-1) node {(C8)}
;
}

\def\confCX{
\draw  
(0,\e)   node[precol, label=below:$ $] (a) {}
-- ++(30:\e)   node[precol, label=below:$ $] (c) {}
-- ++(-30:\e)   node[precol, label=below:$ $] (b) {}
(a) -- ++(180:\et)
(c) -- ++(90:\et)
(a) -- ++(-30:\e)   node[precol, label=below:$ $] (d) {} -- (b)
(d)--(c)
(d) -- ++(270:\et)
(b) -- ++(60:\e)   node[precol, label=below:$ $] (y) {}
-- ++(300:\e)   node[precol, label=below:$ $] (x) {}
-- (b)
(y) -- ++(70:\et)
(y) -- ++(110:\et)
(y) -- ++(90:\et)
(x) -- ++(60:\e)   node[precol, label=below:$ $] (y) {}
-- ++(300:\e)   node[precol, label=below:$ $] (x) {}
-- (b)
(y) -- ++(70:\et)
(y) -- ++(110:\et)
(y) -- ++(90:\et)
(x) -- ++(-30:\et)
;
\draw
(2*\e,-1) node {(C15)}
;
}


\def\confCNIN{
\draw  
(0,\e)   node[precol, label=below:$ $] (a) {}
-- ++(30:\e)   node[precol, label=below:$ $] (c) {}
-- ++(-30:\e)   node[precol, label=below:$ $] (b) {}
(a) -- ++(180:\et)
(c) -- ++(90:\et)
(a) -- ++(-30:\e)   node[precol, label=below:$ $] (d) {} -- (b)
(d)--(c)
(b) -- ++(60:\e)   node[precol, label=below:$ $] (y) {}
-- ++(300:\e)   node[precol, label=below:$ $] (x) {}
-- (b)
(y) -- ++(70:\et)
(y) -- ++(110:\et)
(y) -- ++(90:\et)
(x) -- ++(60:\e)   node[precol, label=below:$ $] (y) {}
-- ++(300:\e)   node[precol, label=below:$ $] (x) {}
-- (b)
(y) -- ++(70:\et)
(y) -- ++(110:\et)
(y) -- ++(90:\et)
(x) -- ++(-30:\et)
(d) -- ++(300:\e)   node[precol, label=below:$ $] (y) {}
-- ++(180:\e)   node[precol, label=below:$ $] (x) {}
-- (d)
(y) -- ++(350:\et)
(y) -- ++(330:\et)
(y) -- ++(310:\et)
(x) -- ++(210:\et)
;
\draw
(2.5*\e,-1) node {(C16)}
;
}

\def\confCSEV{
\draw  
(0,\e)   node[precol, label=below:$ $] (a) {}
-- ++(30:\e)   node[precol, label=below:$ $] (c) {}
-- ++(-30:\e)   node[precol, label=below:$ $] (b) {}
(a) -- ++(180:\et)
(c) -- ++(90:\et)
(a) -- ++(-30:\e)   node[precol, label=below:$ $] (d) {} -- (b)
(d)--(c)
(b) -- ++(60:\e)   node[precol, label=below:$ $] (y) {}
-- ++(300:\e)   node[precol, label=below:$ $] (x) {}
-- (b)
(y) -- ++(70:\et)
(y) -- ++(110:\et)
(y) -- ++(90:\et)
(x) -- ++(-30:\et)
(d) -- ++(300:\e)   node[precol, label=below:$ $] (y) {}
-- ++(180:\e)   node[precol, label=below:$ $] (x) {}
-- (d)
(y) -- ++(350:\et)
(y) -- ++(330:\et)
(y) -- ++(310:\et)
(x) -- ++(210:\et)
;
\draw
(2.5*\e,-1) node {(C14)}
;
}

\def\confD{
\draw  
(0,\e)   node[precol, label=below:$ $] (a) {}
-- ++(\e,0)   node[precol, label=below:$ $] (b) {}
-- ++(120:\e)   node[precol, label=below:$ $] (c) {}
-- (a)
(c) -- ++(90:\et)
(c) -- ++(70:\et)
(c) -- ++(110:\et)
(a) -- ++(-60:\e)   node[precol, label=below:$ $] (d) {} -- (b)
(d) -- ++(270:\et)
(d) -- ++(-70:\et)
(d) -- ++(-110:\et)
(b) -- ++(30:\e)   node[precol, label=below:$ $] (y) {}
-- ++(270:\e)   node[precol, label=below:$ $] (x) {}
-- (b)
(y) -- ++(60:\et)
(y) -- ++(40:\et)
(y) -- ++(80:\et)
(x) -- ++(-60:\et)
;
\draw
(1*\e,-1) node {(C9)}
;
}

\def\confE{
\draw  
(-0.4*\e,0)   node[precol, label=below:$ $] (a) {}
-- ++(30:\e)   node[precol, label=below:$ $] (b) {}
-- ++(-30:\e)   node[precol, label=below:$ $] (c) {}
-- (a)
(c) -- ++(-30:\et)
(c) -- ++(-10:\et)
(c) -- ++(-50:\et)
(b) -- ++(90:\e)   node[precol, label=below:$ $] (d) {} -- (a)
(d) -- (c)
(a) -- ++(210:\et)
(a) -- ++(190:\et)
(a) -- ++(230:\et)
(d) -- ++(60:\e) node[precol, label=below:$ $] (z) {}
 -- ++(180:\e) node[precol, label=below:$ $] (y) {}
--(d)
(z) -- ++(30:\et)
(y) -- ++(150:\et)
(y) -- ++(130:\et)
(y) -- ++(170:\et)
;
\draw
(0.5*\e,-1) node {(C7)}
;
}



%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{tikzpicture}
[insep/.style={inner sep=1.7pt, outer sep=0pt, circle, fill}, 
noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
]

\def\ya{-3.6cm}
\def\yb{-7.5cm}

\def\xa{3.2cm}
\def\xb{6.4cm}
\def\xc{11cm}

\def\xxa{1cm}
\def\xxb{4.5cm}
\def\xxc{9cm}

\def\xxxa{0cm}
\def\xxxb{4cm}
\def\xxxc{9cm}



\def\xd{9cm}

\begin{scope}[xshift=0cm,yshift=0cm]
\confE
\end{scope}
\begin{scope}[xshift=\xa,yshift=0cm]
\confC
\end{scope}
\begin{scope}[xshift=\xb,yshift=0cm]
\confD
\end{scope}
\begin{scope}[xshift=\xc,yshift=0cm]
\confCBP
\end{scope}


\begin{scope}[xshift=\xxa,yshift=\ya]
\confCB
\end{scope}
\begin{scope}[xshift=\xxb,yshift=\ya]
\confBB
\end{scope}
\begin{scope}[xshift=\xxc,yshift=\ya]
\confBBB
\end{scope}

\begin{scope}[xshift=\xxxa,yshift=\yb]
\confCSEV
\end{scope}
\begin{scope}[xshift=\xxxb,yshift=\yb]
\confCX
\end{scope}
\begin{scope}[xshift=\xxxc,yshift=\yb]
\confCNIN
\end{scope}


\end{tikzpicture}



==> fig-rules-generating-noted.pgf <==

\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes}

%\filldraw[red] (0,0) circle (3pt);
%\draw[help lines, step=0.5] (0,-2) grid (4,2.5);

\def\e{1}
\def\et{0.5*\e}


\def\confF{
\draw  
(0.5*\e,0.5*\e)   node[precol, label=below:$v$] (a) {}
(a) -- ++(0:\e) node[precol, label=below:$u$] () {}
(a) to[out=120,in=240,looseness=50] (a)
(a)  ++(270:1.2) node{C}


(4.1*\e,0.5*\e)   node[precol, label=below:$v$] (a) {}
(a) to[out=120,in=240,looseness=50] (a)
(a)
-- ++(-30:\e)   node[precol, label=below:$y$] (b) {}
-- ++(90:\e)   node[precol, label=right:$x$] (c) {}
-- (a)
(b) -- ++(-0:\e) node[precol, label=right:$z$] (z) {}
(c) -- ++(60:\et)
(c) -- ++(80:\et)
(c) -- ++(40:\et)
(a)  ++(270:1.2) node{C'}
;

\draw
(2.3*\e,0.5*\e) node {$\Rightarrow$}
;

}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{tikzpicture}
[insep/.style={inner sep=1.7pt, outer sep=0pt, circle, fill}, 
noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
]

\clip(-0.8,-0.9) rectangle (6.4,1.6);
\confF


\end{tikzpicture}



==> fig-rules56.tikz <==

\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes}

%\filldraw[red] (0,0) circle (3pt);
%\draw[help lines, step=0.5] (0,-2) grid (4,2.5);

\def\e{1.1}
\def\a{0.4}
\def\et{0.5*\e}
\def\rs{-0.8}

\def\confRZ{
\draw  
(-0.4,\e)   node[precol, label=below:$p$] (a) {}
-- ++(45:\e)   node[precol, label=below:$ $] (b) {}
-- ++(-45:\e)   node[precol, label=below:$ $] (c) {}
-- ++(225:\e)   node[precol, label=below:$ $] (d) {}
-- (a)
;
\draw[-latex](a) --++(0:\a);
\draw
(a) ++(0:\a+0.15)  node {$2$}
(a) -- ++(180:\et)
(a) -- ++(150:\et)
(a) -- ++(210:\et)
;
\draw
(0,\rs) node {(R0)}
;
}

\def\confAA{
\draw  
(0,\e)   node[precol, label=below:$ $] (a) {}
-- +(\e,0)   node[precol, label=below:$ $] (b) {}
 +(0,-\e)   node[precol, label=below:$ $] (c) {}
-- (a) -- +(0,\e)   node[precol, label=below:$ $] (d) {}
-- ++(-\e,0)   node[precol, label=below:$ $] (e) {}
-- (a)
;

\draw[-latex](a) --++(135:\a);
\draw
(a) ++(-45:\a+0.15)  node {+}
(a) ++(135:\a+0.15)  node {2}
(a) ++(45:\a+0.15)  node {+}
(a) ++(225:\a+0.15)  node {+}
;
\draw
(0,\rs) node {(R1)}
;
}

\def\confA{
\draw  
(0,\e)   node[precol, label=below:$ $] (a) {}
-- +(\e,0)   node[precol, label=below:$ $] (b) {}
-- +(0,-\e)   node[precol, label=below:$ $] (c) {}
-- (a) -- +(0,\e)   node[precol, label=below:$ $] (d) {}
-- ++(-\e,0)   node[precol, label=below:$ $] (e) {}
-- (a)
;
\draw[-latex](a) --++(-45:\a);
\draw[-latex](a) --++(135:\a);
\draw
(a) ++(-45:\a+0.15)  node {1}
(a) ++(135:\a+0.15)  node {1}
(a) ++(45:\a+0.15)  node {+}
(a) ++(225:\a+0.15)  node {+}
;
\draw
(0,\rs) node {(R1)}
;
}

\def\confB{
\draw  
(0,\e)   node[precol, label=below:$ $] (a) {}
-- +(\e,0)   node[precol, label=below:$ $] (b) {}
   +(0,-\e)   node[precol, label=below:$ $] (c) {}
-- (a) -- +(0,\e)   node[precol, label=below:$ $] (d) {}
-- ++(-\e,0)   node[precol, label=below:$ $] (e) {}
-- (a)
(b)--(d)
;
\draw[-latex](a) --++(45:\a);
\draw[-latex](a) --++(135:\a);
\draw
(a) ++(45:\a+0.15)  node {1}
(a) ++(135:\a+0.15)  node {1}
(a) ++(-45:\a+0.15)  node {+}
(a) ++(225:\a+0.15)  node {+}
;
\draw
(0,\rs) node {(R1)}
;
}


\def\confC{
\draw  
(0,\e)   node[precol, label=below:$ $] (a) {}
-- ++(\e,0)   node[precol, label=below:$ $] (b) {}
-- ++(0,-\e)   node[precol, label=below:$ $] (c) {}
-- ++(-\e,0)   node[precol, label=below:$ $] (d) {}
-- (a) -- ++(0,\e)   node[precol, label=below:$ $] (d) {}
-- ++(-\e,0)   node[precol, label=below:$ $] (e) {}
-- ++(0,-\e)   node[precol, label=below:$ $] (e) {}
-- (a)
;
\draw[-latex](a) --++(-45:\a);
\draw[-latex](a) --++(135:\a);
\draw
(a) ++(-45:\a+0.15)  node {1}
(a) ++(135:\a+0.15)  node {1}
(a) ++(45:\a+0.15)  node {+}
(a) ++(225:\a+0.15)  node {+}
;
\draw
(0,\rs) node {(R1)}
;
}

\def\confCC{
\draw  
(0,\e)   node[precol, label=below:$ $] (a) {}
-- ++(\e,0)   node[precol, label=below:$ $] (b) {} 
 ++(-\e,-\e)   node[precol, label=below:$ $] (d) {}
-- (a) -- ++(0,\e)   node[precol, label=below:$ $] (d) {}
-- ++(-\e,0)   node[precol, label=below:$ $] (e) {}
-- ++(0,-\e)   node[precol, label=below:$ $] (e) {}
-- (a)
;
\draw[-latex](a) --++(135:\a);
\draw
(a) ++(-45:\a+0.15)  node {+}
(a) ++(135:\a+0.15)  node {2}
(a) ++(45:\a+0.15)  node {+}
(a) ++(225:\a+0.15)  node {+}
;
\draw
(0,\rs) node {(R1)}
;
}

\def\confD{
\draw  
(0,\e)   node[precol, label=below:$ $] (a) {}
-- ++(\e,0)   node[precol, label=below:$ $] (b) {}
-- ++(0,-\e)   node[precol, label=below:$ $] (c) {}
-- ++(-\e,0)   node[precol, label=below:$ $] (x) {}
-- (a) -- +(0,\e)   node[precol, label=below:$ $] (d) {}
-- +(-\e,0)   node[precol, label=below:$ $] (e) {}
-- (a)
(b) -- ++(45:\et)
(c) -- ++(-45:\et)
(x) -- ++(225:\et)
;
\draw[-latex](a) --++(-45:\a);
\draw[-latex](a) --++(135:\a);
\draw
(a) ++(-45:\a+0.15)  node {1}
(a) ++(135:\a+0.15)  node {1}
(a) ++(45:\a+0.15)  node {+}
(a) ++(225:\a+0.15)  node {+}
;
\draw
(0,\rs) node {(R2)}
;
}

\def\confE{
\draw  
(0,\e)   node[precol, label=below:$ $] (a) {}
-- ++(\e,0)   node[precol, label=below:$ $] (b) {}
-- ++(0,-\e)   node[precol, label=below:$ $] (c) {}
-- ++(-\e,0)   node[precol, label=below:$ $] (x) {}
-- (a) -- +(0,\e)   node[precol, label=below:$ $] (d) {}
-- +(-\e,0)   node[precol, label=below:$ $] (e) {}
-- (a)
;
\draw[-latex](a) --++(-45:\a);
\draw[-latex](a) --++(135:\a);
\draw
(a) ++(-45:\a+0.15)  node {$\frac{4}{7}$}
(a) ++(135:\a+0.15)  node {$\frac{10}{7}$}
(a) ++(45:\a+0.15)  node {+}
(a) ++(225:\a+0.15)  node {+}
;
\draw
(0,\rs) node {(R2)}
;
}


\def\confF{
\draw  
(-0.4,\e)   node[precol, label=below:$ $] (a) {}
-- ++(45:\e)   node[precol, label=below:$ $] (b) {}
-- ++(-45:\e)   node[precol, label=below:$ $] (c) {}
-- ++(225:\e)   node[precol, label=below:$ $] (d) {}
-- (a)
;
\draw[-latex](a) --++(0:\a);
\draw
(a) ++(0:\a+0.15)  node {$1$}
(a) -- ++(180:\et)
(a) -- ++(150:\et)
(a) -- ++(210:\et)
;
\draw
(0,\rs) node {(R4)}
;
}

\def\confGG{
\draw  
(0,\e)   node[precol, label=below:$ $] (a) {}
-- ++(60:\e)   node[precol, label=below:$ $] (b) {}
-- ++(-60:\e)   node[precol, label=below:$ $] (c) {}
-- ++(240:\e)   node[precol, label=below:$ $] (d) {}
-- (a)
-- ++(150:\e)   node[precol, label=below:$ $] (x) {}
-- ++(270:\e)   node[precol, label=below:$ $] (y) {}
-- (a)

;
\draw[-latex](a) --++(30:\a);
\draw[-latex](a) --++(-30:\a);
\draw[-latex](a) --++(180:\a);
\draw
(a) ++(35:\a+0.15)  node {$\frac{9}{7}$}
(a) ++(-35:\a+0.15)  node {$\frac{9}{7}$}
(a) ++(180:\a+0.22)  node {$\frac{10}{7}$}
(a) -- (c)
(x) -- ++(120:\et)
(b) -- ++(90:\et)
(d) -- ++(270:\et)
;
\draw
(0,\rs) node {(R3B)}
;
}

\def\confRCCC{
\draw  
(0,\e)   node[precol, label=below:$ $] (a) {}
-- ++(60:\e)   node[precol, label=below:$ $] (b) {}
-- ++(-60:\e)   node[precol, label=below:$ $] (c) {}
-- ++(240:\e)   node[precol, label=below:$ $] (d) {}
-- (a)
-- ++(150:\e)   node[precol, label=below:$ $] (x) {}
-- ++(270:\e)   node[precol, label=below:$ $] (y) {}
-- (a)

;
\draw[-latex](a) --++(30:\a);
\draw[-latex](a) --++(-30:\a);
\draw[-latex](a) --++(180:\a);
\draw
(a) ++(35:\a+0.25)  node {$\frac{3}{2}$}
(a) ++(-35:\a+0.25)  node {$\frac{3}{2}$}
(a) ++(180:\a+0.22)  node {$1$}
(a) -- (c)
(x) -- ++(100:\et)
(x) -- ++(140:\et)
(y) -- ++(220:\et)
(y) -- ++(260:\et)
(b) -- ++(90:\et)
(d) -- ++(250:\et)
(d) -- ++(290:\et)
(c) -- ++(0:\et)
;
\draw
(0,\rs) node {(R3C)}
;
}


\def\confGGG{
\draw  
(0,\e)   node[precol, label=below:$ $] (a) {}
-- ++(60:\e)   node[precol, label=below:$ $] (b) {}
-- ++(-60:\e)   node[precol, label=below:$ $] (c) {}
-- ++(240:\e)   node[precol, label=below:$ $] (d) {}
-- (a)
-- ++(150:\e)   node[precol, label=below:$ $] (x) {}
-- ++(270:\e)   node[precol, label=below:$ $] (y) {}
-- (a)

;
\draw[-latex](a) --++(30:\a);
\draw[-latex](a) --++(-30:\a);
\draw[-latex](a) --++(180:\a);
\draw
(a) ++(35:\a+0.25)  node {$\frac{3}{2}$}
(a) ++(-35:\a+0.25)  node {$1$}
(a) ++(180:\a+0.22)  node {$\frac{3}{2}$}
(a) -- (c)
(x) -- ++(120:\et)
(b) -- ++(90:\et)
;
\draw
(0,\rs) node {(R3D)}
;
}

\def\confGGGG{
\draw  
(0,\e)   node[precol, label=below:$ $] (a) {}
-- ++(60:\e)   node[precol, label=below:$ $] (b) {}
-- ++(-60:\e)   node[precol, label=below:$ $] (c) {}
-- ++(240:\e)   node[precol, label=below:$ $] (d) {}
-- (a)
-- ++(150:\e)   node[precol, label=below:$ $] (x) {}
-- ++(270:\e)   node[precol, label=below:$ $] (y) {}
-- (a)

;
\draw[-latex](a) --++(30:\a);
\draw[-latex](a) --++(-30:\a);
\draw[-latex](a) --++(180:\a);
\draw
(a) ++(35:\a+0.25)  node {$\frac{3}{2}$}
(a) ++(-35:\a+0.25)  node {$\frac{3}{2}$}
(a) ++(180:\a+0.22)  node {$1$}
(a) -- (c)
;
\draw
(0,\rs) node {(R3D)}
;
}

\def\confG{
\draw  
(0,\e)   node[precol, label=below:$ $] (a) {}
-- ++(60:\e)   node[precol, label=below:$ $] (b) {}
-- ++(-60:\e)   node[precol, label=below:$ $] (c) {}
-- ++(240:\e)   node[precol, label=below:$ $] (d) {}
-- (a)
-- ++(135:0.8*\e)   node[precol, label=below:$ $] (x) {}
-- ++(225:0.8*\e)   node[precol, label=below:$ $] (y) {}
-- ++(315:0.8*\e)   node[precol, label=below:$ $] (z) {}
-- (a)

;
\draw[-latex](a) --++(30:\a);
\draw[-latex](a) --++(-30:\a);
\draw[-latex](a) --++(180:\a);
\draw
(a) ++(35:\a+0.15)  node {$\frac{3}{2}$}
(a) ++(-35:\a+0.15)  node {$\frac{3}{2}$}
(a) ++(180:\a+0.22)  node {$1$}
(a) -- (c)
;
\draw
(0,\rs) node {(R3A)}
;
}


\def\confH{
\draw  
(-0.4,\e)   node[precol, label=below:$ $] (a) {}
-- +(30:\e)   node[precol, label=below:$ $] (b) {}
-- +(-30:\e)   node[precol, label=below:$ $] (c) {}
-- (a)
;
\draw[-latex](a) --++(0:\a);
\draw
(a) ++(0:\a+0.15)  node {$\frac{3}{2}$}
(a) -- ++(180:\et)
(a) -- ++(150:\et)
(a) -- ++(210:\et)
(b) -- ++(60:\et)
;
\draw
(0,\rs) node {(R4)}
;
}

\def\confI{
\draw  
(-0.5,\e)   node(a) {+}
++(0.5*\e,0.5*\e)   node[precol, label=below:$ $] (b) {}
-- +(0,-\e)   node[precol, label=below:$ $] (c) {}
;
\draw[-latex](a) --++(0:\e);
\draw
(a) ++(0:\e+0.3)  node {$\frac{1}{7} -$}
;
\draw
(0,\rs) node {(R5)}
;
}

\def\confJ{
\draw  
(-0.2,\e)   node(a) {+}
++(0.5*\e,0.5*\e)   node[precol, label=below:$ $] (b) {}
-- +(0,-\e)   node[precol, label=below:$ $] (c) {}
(b) -- +(-\e,0)   node[precol, label=below:$ $] (c) {}
;
\draw[-latex](a) --++(90:\e);
\draw
(a) ++(90:\e+0.3)  node {$\frac{1}{7} -$}
(a) ++(0:\e)  node {$+$}
(b) -- ++(90:\et)
;
\draw[densely dotted]
(b) -- ++(0:\et)
;
\draw
(0,\rs) node {(R6)}
;
}


\def\confK{
\draw  
(-0.2,\e)   node(a) {+}
++(0.5*\e,0.5*\e)   node[precol, label=below:$ $] (b) {}
-- +(0,-\e)   node[precol, label=below:$ $] (c) {}
(b) -- +(-\e,0)   node[precol, label=below:$ $] (d) {}
(c) -- +(-\e,0)   node[precol, label=below:$ $] (x) {}
;
\draw[-latex](a) --++(-90:\e);
\draw
(a) ++(-90:\e+0.3)  node {$\frac{1}{7} -$}
(a) ++(0:\e)  node {$+$}
(a) ++(90:\e)  node {$+$}
(b) -- ++(90:\et)
(c) -- ++(270:\et)
;
\draw[densely dotted]
(b) -- ++(0:\et)
(c) -- ++(0:\et)
;
\draw
(0,\rs) node {(R7)}
;
}

\def\confL{
\draw  
(-0.2,\e)   node(a) {+}
++(0.5*\e,0.5*\e)   node[precol, label=below:$ $] (b) {}
-- +(0,-\e)   node[precol, label=below:$ $] (c) {}
(b) -- +(-\e,0)   node[precol, label=below:$ $] (d) {}
(c) -- +(-\e,0)   node[precol, label=below:$ $] (x) {}
;
\draw[-latex](a) --++(-90:\e);
\draw
(a) ++(-90:\e+0.3)  node {$\frac{1}{7} -$}
(a) ++(0:\e)  node {$+$}
(b) -- ++(90:\et)
(b) -- ++(0:\et)
(b) -- ++(45:\et)
(c) -- ++(270:\et)
;
\draw[densely dotted]
(c) -- ++(0:\et)
;
\draw
(0,\rs) node {(R7)}
;
}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{tikzpicture}
[insep/.style={inner sep=1.7pt, outer sep=0pt, circle, fill}, 
noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
]

\def\ya{-3.7cm}
\def\yb{-7.5cm}
\def\yc{-11.5cm}
\def\xa{3.2cm}
\def\xb{6.4cm}
\def\xc{9.6cm}
\def\xd{12.8cm}

\begin{scope}[xshift=0cm]
\confRZ
\end{scope}

\begin{scope}[xshift=\xa]
\confAA
\end{scope}

\begin{scope}[xshift=\xb]
\confA
\end{scope}

\begin{scope}[xshift=\xc]
\confB
\end{scope}

\begin{scope}[xshift=\xd]
\confCC
\end{scope}

\begin{scope}[xshift=0cm,yshift=\ya]
\confC
\end{scope}

\begin{scope}[xshift=\xa,yshift=\ya]
\confD
\end{scope}

\begin{scope}[xshift=\xb,yshift=\ya]
\confE
\end{scope}

\begin{scope}[xshift=\xc,yshift=\ya]
\confG
\end{scope}

\begin{scope}[xshift=\xd,yshift=\ya]
\confGG
\end{scope}

\begin{scope}[xshift=0cm,yshift=\yb]
\confRCCC
\end{scope}

\begin{scope}[xshift=\xa,yshift=\yb]
\confGGG
\end{scope}

\begin{scope}[xshift=\xb,yshift=\yb]
\confGGGG
\end{scope}

\begin{scope}[xshift=\xc,yshift=\yb]
\confF
\end{scope}

\begin{scope}[xshift=\xd,yshift=\yb]
\confH
\end{scope}

\begin{scope}[xshift=0cm,yshift=\yc]
\confI
\end{scope}

\begin{scope}[xshift=\xa,yshift=\yc]
\confJ
\end{scope}

\begin{scope}[xshift=\xb,yshift=\yc]
\confK
\end{scope}

\begin{scope}[xshift=\xc,yshift=\yc]
\confL
\end{scope}

\end{tikzpicture}


